libepa -- a C++/Python library for calculations of cross sections of ultraperipheral collisions

The library provides a set of C++/Python functions for computing cross sections of ultraperipheral collisions of high energy particles under the equivalent photons approximation. Cross sections are represented through multiple integrals over the phase space. The integrals are calculated through recurrent application of algorithms for one dimensional integration. The paper contains an introduction to the theory of ultraperipheral collisions, discusses the library approach and provides a few examples of calculations.

==> readme.txt <==
Run `make' in this directory to compile the code that requires
compilation.

- integration.cpp: the code shown in Section 4.1, computing the integral
(60)

- xsection.py: the code shown in Section 4.2, computing the integral
(61) neglecting non-electromagnetic interactions.

- xsection_b.py: the code shown in Section 4.2, computing the integral
(61) taking into account non-electromagnetic interactions.

- luminosity.py: the code shown in Section 4.3, computing the luminosity
with the spectrum (53) (the first in Table 1).

- luminosity_b_dirac.py: the code computing the luminosity with the
spectrum (52) (the second in Table 1).

- luminosity_dirac.py: the code shown in Section 4.3, computing the
luminosity with the spectrum (51) (the third in Table 1).

- luminosity_b_dipole.py: the code computing the luminosity with the
spectrum (50) (the fourth in Table 1).

- luminosity_dipole.py: the code shown in Section 4.3, computing the
luminosity with the spectrum (49) (the last in Table 1).

- atlas.py: the code shown in Section 4.4, calculating the fiducial
cross section for the ATLAS measurement neglecting non-electromagnetic
interactions and using the full proton spectrum.

- atlas_b.py: the code calculating the fiducial cross section for the
ATLAS measurement taking into account non-electromagnetic interactions
and using the spectrum with Pauli term omitted (n_{2D}).

- atlas-D.py: the code calculating the fiducial cross section for the
ATLAS measrement neglecting non-electromagnetic interactions and using
the spectrum with Pauli term omitted (n_{2D}).

- axion.cpp: the code calculating the cross section for axion production
in Section 5.1. To reproduce the results, run
  - `./axion -BSs EDFF' for the EDFF spectrum
  - `./axion -BSs ChFF' for the ChFF spectrum
  - `./axion -S' for the libepa default spectrum
  See `./axion -h' for help

- electrons.cpp: the code calculating the cross section for electron
pair production in heavy ions collision in Section 5.2. To reproduce
the results, run
  - `./electrons' for the cross section differentiated with respect to
  the invariant mass
  - `./electrons -y' for the cross section differentiated with respect
  to the rapidity
  See `./electrons -h' for help

